Photon echoes using atomic frequency combs in Pr:YSO -- experiment and semiclassical theory

Photon echoes in rare-earth-doped crystals are studied to understand the challenges of making broadband quantum memories using the atomic frequency comb (AFC) protocol in systems with hyperfine structure. The hyperfine structure of Pr^{3+} poses an obstacle to this goal because frequencies associated with the hyperfine transitions change the simple picture of modulation at an externally imposed frequency. The current work focuses on the intermediate case where the hyperfine spacing is comparable to the comb spacing, a challenging regime that has recently been considered. Operating in this regime may facilitate storing quantum information over a larger spectral range in such systems. In this work, we prepare broadband AFCs using optical combs with tooth spacings ranging from 1 MHz to 16 MHz in fine steps, and measure transmission spectra and photon echoes for each. We predict the spectra and echoes theoretically using the optical combs as input to either a rate equation code or a density matrix code, which calculates the redistribution of populations. We then use the redistributed populations as input to a semiclassical theory using the frequency-dependent dielectric function. The two sets of predictions each give a good, but different account of the photon echoes.

==> unused files/notes.txt <==
General notes (feel free to edit)

this was hard to read. See main text, I've moved it to Appendix D.

Appendix A: 
-the expression for the FM signal is incorrect, you need to integrate the time varying frequency to get a phase which is the argument of the sine wave (so we'll have a term like wd/wm which represents the modulation depth) -Martin 4/12
-do we want to try to reproduce FM combs again from theory? To compare the triangular and sinusoidal teeth heights? -Martin 4/12
-how much detail do we want to explaining the power fluctuations? Do we have any ideas? -Martin 4/12

